SWFC-ART: A Cost-effective Approach for Fixed-Size-Candidate-Set Adaptive Random Testing through Small World Graphs

Adaptive random testing (ART) improves the failure-detection effectiveness of random testing by leveraging properties of the clustering of failure-causing inputs of most faulty programs: ART uses a sampling mechanism that evenly spreads test cases within a software's input domain. The widely-used Fixed-Sized-Candidate-Set ART (FSCS-ART) sampling strategy faces a quadratic time cost, which worsens as the dimensionality of the software input domain increases. In this paper, we propose an approach based on small world graphs that can enhance the computational efficiency of FSCS-ART: SWFC-ART. To efficiently perform nearest neighbor queries for candidate test cases, SWFC-ART incrementally constructs a hierarchical navigable small world graph for previously executed, non-failure-causing test cases. Moreover, SWFC-ART has shown consistency in programs with high dimensional input domains. Our simulation and empirical studies show that SWFC-ART reduces the computational overhead of FSCS-ART from quadratic to log-linear order while maintaining the failure-detection effectiveness of FSCS-ART, and remaining consistent in high dimensional input domains. We recommend using SWFC-ART in practical software testing scenarios, where real-life programs often have high dimensional input domains and low failure rates.

==> draft.txt <==
0. Abstract
> less than 200 words

I. Introduction
 > Software Testing (def, importance), 
 > Black-box testing, random testing (real-life uses from rbcvt, mike thesis answers, fscs-simd), benefits (no information requirement of SUT except input domain, fast, easy), 
>issues (code coverage, no use of information of failed test cases, low effectiveness), relate issues with contiguity of failure regions (amman, diversity, failure region shapes)
 > Improvements in RT= ART: principle, real-life uses (xss, ARTDL, ART4SQLi etc), advantages of ART (resource constrained testing, low number of test cases required etc)
 > Problem of distance-based ART, FSCS'S Problem, double tier efficiency problem
 > solution (contribution)

II. Background
  A. FSCS-ART (Importance (all real-life usages have FSCS, best failure detection effectiveness [mayer epirical analysis RT 2006],  Algorithmic complexity), proposed solutions mirroring and forgetting give arguments from RBCVT paper
  B. HNSW Graphs (graphs, small-world graphs, HNSW)
III. Method
  A. Architecture
  B. Algorithmic Description
  C. Complexity Analysis
  D. Example (optional)
IV. Experimental Studies
  A. Research Questions
  B. Comparison Methods
  C. Evaluation metrics
  D. Simulations and object programs (failure patterns)
  E. Experimental Environment
  F. Data Collection
V. Experimental Results
  A. Answer to RQ1-Part1: Simulations (discussion of all failure patterns)
  B. Answer to RQ1-Part2: Empirical studies
  C. Answer to RQ2: Execution Time
VI. Threats to validity (numeric programs, euclidean distance, framework's support for non-numeric programs, how to use method for non-numeric programs, other distance metrics as rubing huang's paper says other distance metrics can be better)
VII. Related work (optional, other techniques for improving efficiency of FSCS: forgetting (random forgetting and retention) linear but lose effectiveness; Center of gravity ART: still O(n*n) complexity, 11% worse effectiveness, parameter to chose; Descending FSCS-ART: 30% improvement in FSCS; RBCVT-Fast; DF-FSCS-ART: distance aware forgetting; KDFC-ART
VIII. Conclusion

==> notes.txt <==
> publisher & address for each conference citations
> pp. for each journal paper citation
> check warnings


> in threats to validy, also mention that from graph based approaches, HNSW is used

> focus that failure-rate is the most important factor for evaluating the testing approach rather than program size:
2The failure rate of a program affects the effectiveness and efficiency of test
case selection much more than the program size. It is, therefore, recognized as
an important decision factor in the choice of testing techniques. Unfortunately,
it is virtually impossible to exhaustively execute all the possible inputs for a
nontrivial program to find the failure rate. Furthermore, the exhaustive execution
of all inputs defeats the purpose of test case selection. Thus, the exact failure rate
as per the formal definition above is only used in research studies. In practice,
testers have to rely on an estimated failure rate. Still, the failure rate is useful in
practice to answer “what if” questions during the decision-making process for
an appropriate testing technique.

